Hibernation Revived by Weak Magnetic Braking

Cataclysmic variables undergo periodic nova explosions during which a finite mass of material is expelled on a short timescale. The system widens and, as a result, the mass-transfer rate drops. This state of hibernation may account for the variety of cataclysmic variable types observed in systems of similar mass and period. In the light of recent changes to the theory of nova ignition and magnetic braking we investigate whether hibernation remains a viable mechanism for creating cataclysmic variable diversity. We model the ratio of time spent as dwarf novae (DNe) to nova-like systems (NLs). Above a critical mass-transfer rate the system is NL and below it a DN. The dominant loss of angular momentum is by magnetic braking but the rate is uncertain. It is also uncertain what fraction of the mass accreted is expelled during the novae. We compare the models of the ratios against the period of the system for different magnetic braking rates and different ejected masses with the ratio of the number of observed NLs to DNe. We deduce that a rate of angular momentum loss a factor of ten smaller than that traditionally assumed is necessary if hibernation is to account for the observed ratios.

==> readme.txt <==
Contact Details:

Christopher A. Tout,
Institute of Astronomy,
Madingley Road,
Cambridge
CB3 0HA

Tel: 01223 337502
email: cat@ast.cam.ac.uk



Files: hibernation2rev.tex  - LaTeX file
       period3.eps          - fig 1
       noerror.eps          - fig 2
       masslossrate.eps     - fig 3
       3graphs.eps          - fig 4

